Smart Skin separation control using distributed-input distributed-output, multi-modal actuators, and machine learning

Efficient flow separation control represents significant economic benefit. This study applies a machine learning algorithm to minimize flow separation in Smart Skin, a flow control device that features distributed-input and distributed-output (DIDO). Smart Skin comprises 30 hybrid actuator units, each integrating a height-adjustable vortex generator and a mini-jet actuator. These units are deployed on a backward-facing ramp to reduce flow separation in a distributed manner. To monitor the flow state, distributed pressure taps are deployed around the multi-modal actuators. Parametric studies indicate that the mapping between control parameters and separation control performance is complex. To optimize separation control, a cutting-edge variant of the particle swarm optimization (PSO-TPME) is used for the control parameters in the Smart Skin. This algorithm is capable of achieving fast optimization in high-dimensional parameter spaces. The results demonstrate the efficiency of PSO-TPME, and the optimized solution significantly outperforms the best result from the parametric study. These findings represent a promising future of machine learning-based flow control using distributed actuators and sensors.

==> textworks_compile_tip.txt <==
HWO TO ALWAYS COMPILE FROM THE MAIN FILE
EXAMPLE: FOR THE FOLLOWING FILE STRUCTURE
thesis.tex
chapters/
- chapone.tex
- chaptwo.tex
Then your chapone.tex (which is \input or \included in thesis.tex) would start with:

%!TeX root=../thesis.tex
% your document here
